Node Templates to improve Reusability and Modularity of Behavior Trees

Behavior Trees (BTs) got the robotics society attention not least thanks to their modularity and reusability. The subtrees of BTs could be treated as separate behaviors and therefore reused. We address the following research question: do we exploit the full power of BT on these properties? We suggest to generalise the idea of subtree reuse to "node templates" concept, which allows to represent an arbitrary nodes collection. In addition, previously hardcoded behaviors such as Node* and many Decorator nodes could be implemented in a memory-based BT by node templates.

==> examples/latch/1.txt <==
digraph g {
node [shape=rectangle, style=filled, color=white];
"example"[label="=>
example", color=white, fontcolor=black];
"example" -> "_example_mask";
"example" -> "set_waypoint";
"_example_mask"[label="_example_mask
S: __STATE__set_waypoint == SUCCESS;
F: __STATE__set_waypoint == FAILED;
R: default;
", color=orange, fontcolor=black];
"set_waypoint"[label="set_waypoint
waypoint.x = 10;
waypoint.y = 20;
", color=green, fontcolor=black];
{ rank = same;
"_example_mask" -> "set_waypoint"[style=invis];
}

}



==> examples/latch/2.txt <==
digraph g {
node [shape=rectangle, style=filled, color=white];
"example"[label="<...>
example
template/latch
child: set_waypoint", color="#9262d1", fontcolor=black];
"example" -> "set_waypoint";
"set_waypoint"[label="set_waypoint
waypoint.x = 10;
waypoint.y = 20;
", color=green, fontcolor=black];

}



==> examples/node_star/1.txt <==
digraph g {
node [shape=rectangle, style=filled, color=white];
"task"[label="->
task", color=white, fontcolor=black];
"task" -> "_task_fail_reset";
"task" -> "_task_reset";
"_task_fail_reset"[label="?
_task_fail_reset", color=white, fontcolor=black];
"_task_fail_reset" -> "_task_success_reset";
"_task_fail_reset" -> "_task_reset2_seq";
"_task_success_reset"[label="->
_task_success_reset", color=white, fontcolor=black];
"_task_success_reset" -> "first_iter";
"_task_success_reset" -> "second_iter";
"first_iter"[label="->
first_iter", color=white, fontcolor=black];
"first_iter" -> "first_skip";
"first_iter" -> "first_forward";
"first_skip"[label="=>
first_skip", color=white, fontcolor=black];
"first_skip" -> "first_if";
"first_skip" -> "first";
"first_if"[label="first_if
S: default;
R: _task_i = 0;
", color=orange, fontcolor=black];
"first"[label="first
A: 0
", color=yellow, fontcolor=black];
"first_forward"[label="->
first_forward", color=white, fontcolor=black];
"first_forward" -> "first_if2";
"first_forward" -> "first_inc";
"first_if2"[label="first_if2
S: default;
R: _task_i = 0;
", color=orange, fontcolor=black];
"first_inc"[label="first_inc
_task_i = _task_i + 1;", color=green, fontcolor=black];
"second_iter"[label="->
second_iter", color=white, fontcolor=black];
"second_iter" -> "second_skip";
"second_iter" -> "second_forward";
"second_skip"[label="=>
second_skip", color=white, fontcolor=black];
"second_skip" -> "second_if";
"second_skip" -> "second";
"second_if"[label="second_if
S: default;
R: _task_i = 0;
", color=orange, fontcolor=black];
"second"[label="second
B: 1
", color=yellow, fontcolor=black];
"second_forward"[label="->
second_forward", color=white, fontcolor=black];
"second_forward" -> "second_if2";
"second_forward" -> "second_inc";
"second_if2"[label="second_if2
S: default;
R: _task_i = 0;
", color=orange, fontcolor=black];
"second_inc"[label="second_inc
_task_i = _task_i + 1;", color=green, fontcolor=black];
"_task_reset2_seq"[label="->
_task_reset2_seq", color=white, fontcolor=black];
"_task_reset2_seq" -> "_task_reset2";
"_task_reset2_seq" -> "_task_return_failure";
"_task_reset2"[label="_task_reset2
_task_i = 0;", color=green, fontcolor=black];
"_task_return_failure"[label="_task_return_failure
F: default;
", color=orange, fontcolor=black];
"_task_reset"[label="_task_reset
_task_i = 0;", color=green, fontcolor=black];
{ rank = same;
"_task_fail_reset" -> "_task_reset"[style=invis];
}
{ rank = same;
"_task_success_reset" -> "_task_reset2_seq"[style=invis];
}
{ rank = same;
"first_iter" -> "second_iter"[style=invis];
}
{ rank = same;
"first_skip" -> "first_forward"[style=invis];
}
{ rank = same;
"first_if" -> "first"[style=invis];
}
{ rank = same;
"first_if2" -> "first_inc"[style=invis];
}
{ rank = same;
"second_skip" -> "second_forward"[style=invis];
}
{ rank = same;
"second_if" -> "second"[style=invis];
}
{ rank = same;
"second_if2" -> "second_inc"[style=invis];
}
{ rank = same;
"_task_reset2" -> "_task_return_failure"[style=invis];
}

}



==> image2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'image2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{620.38670369bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30499245)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{image2.pdf}}%
    \put(0.09568665,0.15298564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sample\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{image2.pdf}}%
    \put(0.06827001,0.12038787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$velocity: 1.1$\end{tabular}}}}%
    \put(0.06834366,0.08381811){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x: 2.03$\end{tabular}}}}%
    \put(0.26456538,0.17487096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Changed conditions\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{image2.pdf}}%
    \put(0.27730229,0.09902111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x \geq x_{dest}$\end{tabular}}}}%
    \put(0.27704349,0.08105486){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbb{R} \rightarrow \mathbb{F}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{image2.pdf}}%
    \put(0.27687051,0.14659078){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$velocity > 1.0$\end{tabular}}}}%
    \put(0.27704349,0.12828932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbb{F} \rightarrow \mathbb{S}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{image2.pdf}}%
    \put(0.58335763,0.17314872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?\end{tabular}}}}%
    \put(0.66671177,0.07822483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}?\end{tabular}}}}%
    \put(0.6637514,0.15803719){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rightarrow$\end{tabular}}}}%
    \put(0.58000888,0.0603305){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rightarrow$\end{tabular}}}}%
    \put(0.74494092,0.12077666){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rightarrow$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{image2.pdf}}%
    \put(0.85758545,0.16230675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sample\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{image2.pdf}}%
    \put(0.82563535,0.12992488){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$task\_ready: 1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{image2.pdf}}%
    \put(0.12744067,0.28618307){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small Input changes converted\\\small to key-value dictionary, \\\small where keys are tree  \\\small  variable names \end{tabular}}}}%
    \put(0.34763099,0.28842823){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small Select only conditions   \\\small that changed the state   \\\small and add them to  \\"\small nodes to tick" queue\end{tabular}}}}%
    \put(0.54126801,0.28756471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small Perform tree traversal, \\\small possibly executing actions\end{tabular}}}}%
    \put(0.88751345,0.2927458){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\small Check blackboard for \\\small changes in variables \\\small from output subset    \\\small and send them as \\\small outcoming changes\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{image2.pdf}}%
    \put(0.54098066,0.21243873){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_F$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{image2.pdf}}%
    \put(0.5391936,0.14042988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$C_R$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{image2.pdf}}%
    \put(0.62181052,0.11804323){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_R$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{image2.pdf}}%
    \put(0.53947624,0.09651133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_F$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{image2.pdf}}%
    \put(0.53707572,0.02377329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_F$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{image2.pdf}}%
    \put(0.621902,0.04129462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$A_F$\end{tabular}}}}%
    \put(0.50071916,0.04059892){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbb{R}$\end{tabular}}}}%
    \put(0.50100644,0.18992772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbb{R}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{image2.pdf}}%
  \end{picture}%
\endgroup%

